Evaluating GPT-3.5 and GPT-4 on Grammatical Error Correction for Brazilian Portuguese

We investigate the effectiveness of GPT-3.5 and GPT-4, two large language models, as Grammatical Error Correction (GEC) tools for Brazilian Portuguese and compare their performance against Microsoft Word and Google Docs. We introduce a GEC dataset for Brazilian Portuguese with four categories: Grammar, Spelling, Internet, and Fast typing. Our results show that while GPT-4 has higher recall than other methods, LLMs tend to have lower precision, leading to overcorrection. This study demonstrates the potential of LLMs as practical GEC tools for Brazilian Portuguese and encourages further exploration of LLMs for non-English languages and other educational settings.

==> dataset/fast_typing.csv <==
incorrect,correct
ecrever rapido pode cusasr eros de digitacáo,Escrever rápido pode causar erros de digitação.
"os cavlos sao animais, ass i mockko os cachorrpos","Os cavalos são animais, assim como os cachorros."
ela madou um aiduio muito lingo par minha mae falando mal de nim,Ela mandou um áudio muito longo para minha mãe falando mal de mim.
essa orupa colorida nao mte nada a a ver com o estiilo dela,Essa roupa colorida não tem nada a ver com o estilo dela.
nao sei porque a ecncomeda est'a demorando tnato,Não sei por que a encomenda está demorando tanto.
elel tem tnato dineiro q ue acho que ele 'e um milionarip,Ele tem tanto dinheiro que acho que ele é um milionário.
pular de parauedas é um espeorte radical para opoucos,Pular de paraquedas é um esporte radical para poucos.
nao sei comp codnuzr as coisa dqui pra frente,"Não sei como conduzir as coisas daqui {pra,para} frente."
e3stou muito animada coma promoção que reb i no trbalho,Estou muito animada com a promoção que recebi no trabalho.
"que bokm que gostou do s meu s óculos, compreo em um brechó","Que bom que gostou dos meus óculos, comprei em um brechó."
a espernça é a última que nmorere,A esperança é a última que morre.
meu tipo favorti de colota eé o mei oamargo,Meu tipo favorito de chocolate é o meio amargo.
uantas vezes vou precisar reeitr até voc/~e me enterender ,Quantas vezes vou precisar repetir até você me entender?
comprei foid livros eccelntes na feria do livro daqula universdiade,Comprei dois livros excelentes na feira do livro daquela universidade.
"o ar condsicioado está mutioo frte, você pooderia auemntar a tempettaura","O ar condicionado está muito forte, você poderia aumentar a temperatura{?,.}"
o açraf~rao é u mtempero com prorpiredades anti0-inflamtoiera,O açafrão é um tempero com propriedades anti-inflamatórias.
mianhs mãe vai passar pos prócimod vitediuas viaando ,Minha mãe vai passar os próximos vinte dias viajando.
estou com a rinmie muotop atacad ultiamnte,Estou com a rinite muito atacada ultimamente.
"a fedta foi ótma, mas ca cas ficou uma bagumça","A festa foi ótima, mas a casa ficou uma bagunça."
"sábado é dia fe feira, com pastel e caldo de acna","Sábado é dia de feira, com pastel e caldo de cana."
aidna não conmsigo aceritar no final daquela séria,Ainda não consigo acreditar no final daquela série.
ele já quebru todos oc copos nvoos que comepri esse mêsd,Ele já quebrou todos os copos novos que comprei esse mês.
minah iflha adra brincar d procuirar formae de bichinjhso nas niuvens,Minha filha adora brincar de procurar formas de bichinhos nas nuvens.
o âncora do jprnal da noite é nuit talentoso,O âncora do jornal da noite é muito talentoso.
"quando fiz aquela giagem, eu snti muito frio o otempo otod!","Quando fiz aquela viagem, {eu ,}senti muito frio o tempo todo!"
"assim que voce terminar de asasitri ,vou dsligar a tervelisão","Assim que você terminar de assistir, vou desligar a televisão."
o sueprmercvado estav mutoo mais cheiod o que o nromal ontek,O supermercado estava muito mais cheio do que o normal ontem.
a xrianças adorq a iyt´roia do conto de fadas de joção e maria,As crianças adoram a história do conto de fadas de João e Maria.
ek foi reprovado tr/~es vez ers na prova prática de rieção,Ele foi reprovado três vezes na prova prática de direção.
o peço do aluguel nessa cidad está beirandoo  abrsurod,O preço do aluguel nessa cidade está beirando o absurdo.
"adoro os produrtos dewrivados do milho, com pamhona e curau","Adoro os produtos derivados do milho, como pamonha e curau."
yneho muto mdo de assitri a failme sde terror,Tenho muito medo de assistir a filmes de terror.
sua redação merce a ntam áxima no ENEM,Sua redação merece a nota máxima no ENEM.
por que srá que besse bebêre está chorandp tanto hoje?,Por que será que esse bebê está chorando tanto hoje?
corri qtnto que naço tie tempo de lerm eu kivro ontem,Corri tanto que não tive tempo de ler meu livro ontem.
compara online esão se tornando cada vez mais popualre npo útlimps anos,Compras online estão se tornando cada vez mais populares nos últimos anos.
as caixda da muança ainda estão pro todo o apratmanteo,As caixas da mudança ainda estão por todo o apartamento.
meu eprote favortio na éproca da esola era o basqeute,Meu esporte favorito na época da escola era o basquete.
"as etaçoes fo ano são a promeaa, o vrão ,po oiutono e o ivnerno","As estações do ano são a primavera, o verão, o outono e o inverno."
"vivemos no Brai, im país de clima tropiacl","Vivemos no Brasil, um país de clima tropical."


==> dataset/grammar.csv <==
category,incorrect,correct
mal vs. mau,Ele é um menino terrivelmente mal.,Ele é um menino terrivelmente mal.
mal vs. mau,Isso é algo que me faz muito mau.,Isso é algo que me faz muito mal.
mal vs. mau,Existe uma grande luta entre o bem e o mau.,Existe uma grande luta entre o bem e o mal.
há vs. a,"Chegamos em Outubro, há dois meses do natal.","Chegamos em Outubro, a dois meses do natal."
há vs. a,Aquela cidade fica há três horas daqui.,Aquela cidade fica a três horas daqui.
há vs. a,Estou esperando a muito tempo.,Estou esperando há muito tempo.
senão vs. se não,"Isso precisa ser resolvido, se não estaremos em apuros.","Isso precisa ser resolvido, senão estaremos em apuros."
senão vs. se não,"Senão estiver entendendo, leia o manual de instruções.","Se não estiver entendendo, leia o manual de instruções."
senão vs. se não,Tenho um se não sobre a proposta: o valor é baixo.,Tenho um senão sobre a proposta: o valor é baixo.
perca vs. perda,Tudo aquilo está sendo uma grande perca de tempo.,Tudo aquilo está sendo uma grande perda de tempo.
perca vs. perda,Nunca perda seu senso de humor.,Nunca perca seu senso de humor.
perca vs. perda,Sinto muito pela sua perca.,Sinto muito pela sua perda.
havia vs. haviam,Haviam mais de vinte alunos naquela sala de aula.,Havia mais de vinte alunos naquela sala de aula.
havia vs. haviam,Não haviam vestígios na cena do crime.,Não havia vestígios na cena do crime.
havia vs. haviam,Eu jurava que haviam mais moedas dentro do pote.,Eu jurava que havia mais moedas dentro do pote.
agente vs. a gente,Chamei o João para ir com agente ao cinema.,Chamei o João para ir com a gente ao cinema.
agente vs. a gente,O a gente químico é um fator de risco no ambiente de trabalho.,O agente químico é um fator de risco no ambiente de trabalho.
agente vs. a gente,Você nunca mais falou com agente.,Você nunca mais falou com a gente.
detrás vs. de trás,Esse cheiro está vindo detrás do cesto de lixo.,Esse cheiro está vindo de trás do cesto de lixo.
detrás vs. de trás,A foto da autora está de trás do livro.,A foto da autora está detrás do livro.
detrás vs. de trás,Meu gato saiu detrás do sofá.,Meu gato saiu de trás do sofá.
a fim vs. afim,Ele não está tão afim de você.,Ele não está tão a fim de você.
a fim vs. afim,Eu não tenho nenhum posicionamento a fim com meu pai.,Eu não tenho nenhum posicionamento afim com meu pai.
a fim vs. afim,"Podemos conversar, afim de compreender melhor a questão.","Podemos conversar, a fim de compreender melhor a questão."
viagem vs. viajem,Espero que você aproveite muito a viajem!,Espero que você aproveite muito a viagem!
viagem vs. viajem,Estou contando os dias para que eles viagem de uma vez.,Estou contando os dias para que eles viajem de uma vez.
viagem vs. viajem,Sempre me lembrarei com carinho dessa viajem.,Sempre me lembrarei com carinho dessa viagem.
hora vs. ora,"Hora estou feliz, hora estou triste.","Ora estou feliz, ora estou triste."
hora vs. ora,Você é uma amiga para todas as oras.,Você é uma amiga para todas as horas.
hora vs. ora,"Não irei mais procurá-lo, por hora.","Não irei mais procurá-lo, por ora."
sessão vs. seção,Saí muito melhor da minha seção de terapia.,Saí muito melhor da minha sessão de terapia.
sessão vs. seção,Qual é o número da sua sessão de votação?,Qual é o número da sua seção de votação?
sessão vs. seção,Só encontrei ingressos para a última seção do filme.,Só encontrei ingressos para a última sessão do filme.
assento vs. acento,Já reservei o meu acento no voo para a Europa.,Já reservei o meu assento no voo para a Europa.
assento vs. acento,"O nome dela é Júlia, com assento agudo.","O nome dela é Júlia, com acento agudo."
assento vs. acento,Está na hora de comprar um acento novo para o vaso sanitário.,Está na hora de comprar um assento novo para o vaso sanitário.
concerto vs. conserto,O conserto da Orquestra Sinfônica de Heliópolis foi maravilhoso!,O concerto da Orquestra Sinfônica de Heliópolis foi maravilhoso!
concerto vs. conserto,Vou buscar meu relógio no concerto.,Vou buscar meu relógio no conserto.
concerto vs. conserto,O erro que você cometeu não tem concerto.,O erro que você cometeu não tem conserto.
por que vs. porque,Porque as panelas estão tão enferrujadas?,Por que as panelas estão tão enferrujadas?
por que vs. porque,Eu gosto do inverno por que não fico suando o tempo inteiro.,Eu gosto do inverno porque não fico suando o tempo inteiro.
por que vs. porque,Não sei porque a encomenda está demorando tanto.,Não sei por que a encomenda está demorando tanto.
por quê vs. porquê,Meu carro está fazendo esse barulho porquê?,Meu carro está fazendo esse barulho por quê?
por quê vs. porquê,A cliente gostaria de saber o por quê dessa decisão.,A cliente gostaria de saber o porquê dessa decisão.
por quê vs. porquê,Não consigo acessar minha conta e gostaria de saber porquê.,Não consigo acessar minha conta e gostaria de saber por quê.
a ver vs. haver,Essa roupa colorida não tem nada haver com o estilo dela.,Essa roupa colorida não tem nada a ver com o estilo dela.
a ver vs. haver,Deve a ver alguém nos esperando no destino.,Deve haver alguém nos esperando no destino.
a ver vs. haver,"Não entendo esse relacionamento, os dois não têm nada haver.","Não entendo esse relacionamento, os dois não têm nada a ver."
mim vs. eu,Pode separar as tarefas para mim fazer.,Pode separar as tarefas para eu fazer.
mim vs. eu,Ela mandou um áudio muito longo para minha mãe falando de eu.,Ela mandou um áudio muito longo para minha mãe falando de mim.
mim vs. eu,Minha irmã comprou os ingredientes do bolo para mim preparar.,Minha irmã comprou os ingredientes do bolo para eu preparar.
mas vs. mais,"Eu sei que não está dando certo, mais vou continuar tentando.","Eu sei que não está dando certo, mas vou continuar tentando."
mas vs. mais,Aquela moça é ainda mas bonita do que eu me recordava.,Aquela moça é ainda mais bonita do que eu me recordava.
mas vs. mais,Mais será possível que ele tenha ido tão longe?,Mas será possível que ele tenha ido tão longe?
através vs. por meio de,Não consigo enxergar por meio de um vidro tão sujo como esse.,Não consigo enxergar através de um vidro tão sujo como esse.
através vs. por meio de,O cantor passou uma mensagem muito bonita através de sua música.,O cantor passou uma mensagem muito bonita por meio de sua música.
através vs. por meio de,A empresa comunicou seus funcionários sobre a demissão através de uma nota.,A empresa comunicou seus funcionários sobre a demissão por meio de uma nota.
tem vs. têm,Aquele senhor têm muito tempo livre.,Aquele senhor tem muito tempo livre.
tem vs. têm,A esposa e o marido tem muito dinheiro.,A esposa e o marido têm muito dinheiro.
tem vs. têm,Eles tem dois cachorros.,Eles têm dois cachorros.
mantém vs. mantêm,Os pássaros mantem os passarinhos por perto.,Os pássaros mantêm os passarinhos por perto.
mantém vs. mantêm,João e Carlos mantém seus pertences no cofre.,João e Carlos mantêm seus pertences no cofre.
mantém vs. mantêm,Uma pessoa sábia mantem a calma durante uma discussão. ,Uma pessoa sábia mantém a calma durante uma discussão.
encima vs. em cima,As louças estão cuidadosamente postas encima da mesa de jantar.,As louças estão cuidadosamente postas em cima da mesa de jantar.
encima vs. em cima,Um belo quadro abstrato em cima o aparador de madeira.,Um belo quadro abstrato encima o aparador de madeira.
encima vs. em cima,Não deixe a toalha molhada encima da cama!,Não deixe a toalha molhada em cima da cama!
trás vs. traz,A Avenida Paulista me trás lembranças de quando morei naquela região.,A Avenida Paulista me traz lembranças de quando morei naquela região.
trás vs. traz,"Por favor, vista o avental com a abertura para traz.","Por favor, vista o avental com a abertura para trás."
trás vs. traz,Estar próxima à natureza me trás uma sensação de muita paz.,Estar próxima à natureza me traz uma sensação de muita paz.
onde vs. aonde,Onde vocês dois pensam que vão a uma hora dessas?,Aonde vocês dois pensam que vão a uma hora dessas?
onde vs. aonde,Vou perguntar para ele aonde está a chave do carro.,Vou perguntar para ele onde está a chave do carro.
onde vs. aonde,Já estamos chegando onde marcamos de nos encontrar.,Já estamos chegando aonde marcamos de nos encontrar.
onde vs. em que,A situação onde estamos não vai se resolver tão cedo.,A situação em que estamos não vai se resolver tão cedo.
onde vs. em que,O lugar em que combinamos o ponto de encontro fica a cinco minutos daqui.,O lugar onde combinamos o ponto de encontro fica a cinco minutos daqui.
onde vs. em que,Vivemos tempos onde a internet pode ser usada para o bem e para o mal.,Vivemos tempos em que a internet pode ser usada para o bem e para o mal.
lhe vs. o,O garçom entregou-o a conta do jantar.,O garçom entregou-lhe a conta do jantar.
lhe vs. o,"Quanto ao recebimento do envelope, confirmei-lhe na mesma hora.","Quanto ao recebimento do envelope, confirmei-o na mesma hora."
lhe vs. o,Perguntei-o sobre o novo protocolo de segurança adotado pelo hospital.,Perguntei-lhe sobre o novo protocolo de segurança adotado pelo hospital.
ratificar vs. retificar,"Os partidos pensam de formas muito diferentes, e o discurso do presidente retificou essa divergência.","Os partidos pensam de formas muito diferentes, e o discurso do presidente ratificou essa divergência."
ratificar vs. retificar,"A nota da imprensa continha informações equivocadas, foi necessário emitir um comunicado para ratificá-la.","A nota da imprensa continha informações equivocadas, foi necessário emitir um comunicado para retificá-la."
ratificar vs. retificar,"O local da próxima reunião não será mais o mesmo, precisamos enviar um comunicado ratificando os dados alinhados anteriormente.","O local da próxima reunião não será mais o mesmo, precisamos enviar um comunicado retificando os dados alinhados anteriormente."
dele(a) vs. de ele(a),"Apesar dela ter deixado todos os direcionamentos, não foi possível realizar a apresentação em sua ausência.","Apesar de ela ter deixado todos os direcionamentos, não foi possível realizar a apresentação em sua ausência."
dele(a) vs. de ele(a),O simples fato dele ser meu superior não o torna mais capacitado para o trabalho.,O simples fato de ele ser meu superior não o torna mais capacitado para o trabalho.
dele(a) vs. de ele(a),Já passou da hora dela se posicionar nesse relacionamento.,Já passou da hora de ela se posicionar nesse relacionamento.
nele(a) vs. em ele(a),Não vejo problema nele preferir fazer as coisas desse jeito.,Não vejo problema em ele preferir fazer as coisas desse jeito.
nele(a) vs. em ele(a),Não consigo ter confiança nela deixando as responsabilidades nas mãos de alguém tão jovem.,Não consigo ter confiança em ela deixando as responsabilidades nas mãos de alguém tão jovem.
nele(a) vs. em ele(a),O problema está nele acabar deixando de seguir seus sonhos para continuar com uma vida infeliz.,O problema está em ele acabar deixando de seguir seus sonhos para continuar com uma vida infeliz.
comprimento vs. cumprimento,O comprimento adequado das regras é essencial para o bom convívio entre todos.,O cumprimento adequado das regras é essencial para o bom convívio entre todos.
comprimento vs. cumprimento,"Precisamos verificar se as medidas da mesa estão corretas, pois o cumprimento parece ser maior do que imaginávamos.","Precisamos verificar se as medidas da mesa estão corretas, pois o comprimento parece ser maior do que imaginávamos."
comprimento vs. cumprimento,João sempre tem um caloroso comprimento para oferecer quando nos encontramos por acaso.,João sempre tem um caloroso cumprimento para oferecer quando nos encontramos por acaso.
auto vs. alto,Nossa sociedade faz com que as mulheres estejam constantemente lutando com problemas de alto estima.,Nossa sociedade faz com que as mulheres estejam constantemente lutando com problemas de autoestima.
auto vs. alto,"O filho de vocês será bem auto, os dois lados da família contribuirão para isso.","O filho de vocês será bem alto, os dois lados da família contribuirão para isso."
auto vs. alto,"O volume do som está muito auto, não consigo entender uma palavra dessa conversa.","O volume do som está muito alto, não consigo entender uma palavra dessa conversa."
em vez de vs. ao invés de,Vou comer uma banana no lanche ao invés de uma maçã.,Vou comer uma banana no lanche em vez de uma maçã.
em vez de vs. ao invés de,"Vamos construir um bom canal de comunicação, em vez de continuar com essa dificuldade em estabelecer um diálogo.","Vamos construir um bom canal de comunicação, ao invés de continuar com essa dificuldade em estabelecer um diálogo."
em vez de vs. ao invés de,Ela deveria usar o vestido azul ao invés do vermelho.,Ela deveria usar o vestido azul em vez do vermelho.
a princípio vs. em princípio,"Em princípio todos estavam tímidos, mas depois foram ficando mais confiantes.","A princípio todos estavam tímidos, mas depois foram ficando mais confiantes."
a princípio vs. em princípio,"Tudo está no lugar certo e não há mais necessidade de arrumação, a princípio.","Tudo está no lugar certo e não há mais necessidade de arrumação, em princípio."
a princípio vs. em princípio,"Em princípio a matéria parece ser complicada, mas com o tempo tudo vai fazendo sentido.","A princípio a matéria parece ser complicada, mas com o tempo tudo vai fazendo sentido."
eminente vs. iminente,"O evento oferecido aos clientes foi iminente, não tinha absolutamente nada a ser criticado.","O evento oferecido aos clientes foi eminente, não tinha absolutamente nada a ser criticado."
eminente vs. iminente,O prazo final para a entrega do trabalho é eminente.,O prazo final para a entrega do trabalho é iminente.
eminente vs. iminente,"Infelizmente, o fim dessa viagem maravilhosa é eminente.","Infelizmente, o fim dessa viagem maravilhosa é iminente."


==> dataset/grammar_shuffled.csv <==
category,phrase,label,correct
havia vs. haviam,Não haviam vestígios na cena do crime.,incorrect,Não havia vestígios na cena do crime.
tem vs. têm,Aquele senhor tem muito tempo livre.,correct,Aquele senhor tem muito tempo livre.
mas vs. mais,"Eu sei que não está dando certo, mas vou continuar tentando.",correct,"Eu sei que não está dando certo, mas vou continuar tentando."
ratificar vs. retificar,"O local da próxima reunião não será mais o mesmo, precisamos enviar um comunicado retificando os dados alinhados anteriormente.",correct,"O local da próxima reunião não será mais o mesmo, precisamos enviar um comunicado retificando os dados alinhados anteriormente."
agente vs. a gente,Chamei o João para ir com agente ao cinema.,incorrect,Chamei o João para ir com a gente ao cinema.
viagem vs. viajem,Espero que você aproveite muito a viajem!,incorrect,Espero que você aproveite muito a viagem!
assento vs. acento,Já reservei o meu acento no voo para a Europa.,incorrect,Já reservei o meu assento no voo para a Europa.
auto vs. alto,"O volume do som está muito auto, não consigo entender uma palavra dessa conversa.",incorrect,"O volume do som está muito alto, não consigo entender uma palavra dessa conversa."
dele(a) vs. de ele(a),Já passou da hora de ela se posicionar nesse relacionamento.,correct,Já passou da hora de ela se posicionar nesse relacionamento.
mas vs. mais,Aquela moça é ainda mais bonita do que eu me recordava.,correct,Aquela moça é ainda mais bonita do que eu me recordava.
por que vs. porque,Por que as panelas estão tão enferrujadas?,correct,Por que as panelas estão tão enferrujadas?
lhe vs. o,O garçom entregou-o a conta do jantar.,incorrect,O garçom entregou-lhe a conta do jantar.
a fim vs. afim,"Podemos conversar, afim de compreender melhor a questão.",incorrect,"Podemos conversar, a fim de compreender melhor a questão."
ratificar vs. retificar,"Os partidos pensam de formas muito diferentes, e o discurso do presidente retificou essa divergência.",incorrect,"Os partidos pensam de formas muito diferentes, e o discurso do presidente ratificou essa divergência."
a ver vs. haver,"Não entendo esse relacionamento, os dois não têm nada haver.",incorrect,"Não entendo esse relacionamento, os dois não têm nada a ver."
através vs. por meio de,A empresa comunicou seus funcionários sobre a demissão por meio de uma nota.,correct,A empresa comunicou seus funcionários sobre a demissão por meio de uma nota.
eminente vs. iminente,"Infelizmente, o fim dessa viagem maravilhosa é iminente.",correct,"Infelizmente, o fim dessa viagem maravilhosa é iminente."
detrás vs. de trás,Esse cheiro está vindo de trás do cesto de lixo.,correct,Esse cheiro está vindo de trás do cesto de lixo.
trás vs. traz,"Por favor, vista o avental com a abertura para trás.",correct,"Por favor, vista o avental com a abertura para trás."
hora vs. ora,"Ora estou feliz, ora estou triste.",correct,"Ora estou feliz, ora estou triste."
sessão vs. seção,Qual é o número da sua sessão de votação?,incorrect,Qual é o número da sua seção de votação?
em vez de vs. ao invés de,Ela deveria usar o vestido azul em vez do vermelho.,correct,Ela deveria usar o vestido azul em vez do vermelho.
mal vs. mau,Ele é um menino terrivelmente mal.,incorrect,Ele é um menino terrivelmente mal.
dele(a) vs. de ele(a),"Apesar de ela ter deixado todos os direcionamentos, não foi possível realizar a apresentação em sua ausência.",correct,"Apesar de ela ter deixado todos os direcionamentos, não foi possível realizar a apresentação em sua ausência."
concerto vs. conserto,Vou buscar meu relógio no concerto.,incorrect,Vou buscar meu relógio no conserto.
através vs. por meio de,O cantor passou uma mensagem muito bonita através de sua música.,incorrect,O cantor passou uma mensagem muito bonita por meio de sua música.
onde vs. em que,O lugar onde combinamos o ponto de encontro fica a cinco minutos daqui.,correct,O lugar onde combinamos o ponto de encontro fica a cinco minutos daqui.
dele(a) vs. de ele(a),O simples fato de ele ser meu superior não o torna mais capacitado para o trabalho.,correct,O simples fato de ele ser meu superior não o torna mais capacitado para o trabalho.
viagem vs. viajem,Sempre me lembrarei com carinho dessa viagem.,correct,Sempre me lembrarei com carinho dessa viagem.
mim vs. eu,Ela mandou um áudio muito longo para minha mãe falando de mim.,correct,Ela mandou um áudio muito longo para minha mãe falando de mim.
onde vs. aonde,Onde vocês dois pensam que vão a uma hora dessas?,incorrect,Aonde vocês dois pensam que vão a uma hora dessas?
a ver vs. haver,Deve haver alguém nos esperando no destino.,correct,Deve haver alguém nos esperando no destino.
detrás vs. de trás,A foto da autora está de trás do livro.,incorrect,A foto da autora está detrás do livro.
por que vs. porque,Não sei porque a encomenda está demorando tanto.,incorrect,Não sei por que a encomenda está demorando tanto.
a princípio vs. em princípio,"Tudo está no lugar certo e não há mais necessidade de arrumação, a princípio.",incorrect,"Tudo está no lugar certo e não há mais necessidade de arrumação, em princípio."
mal vs. mau,Existe uma grande luta entre o bem e o mau.,incorrect,Existe uma grande luta entre o bem e o mal.
há vs. a,Aquela cidade fica há três horas daqui.,incorrect,Aquela cidade fica a três horas daqui.
por que vs. porque,Eu gosto do inverno porque não fico suando o tempo inteiro.,correct,Eu gosto do inverno porque não fico suando o tempo inteiro.
assento vs. acento,Está na hora de comprar um acento novo para o vaso sanitário.,incorrect,Está na hora de comprar um assento novo para o vaso sanitário.
agente vs. a gente,O a gente químico é um fator de risco no ambiente de trabalho.,incorrect,O agente químico é um fator de risco no ambiente de trabalho.
há vs. a,"Chegamos em Outubro, há dois meses do natal.",incorrect,"Chegamos em Outubro, a dois meses do natal."
encima vs. em cima,As louças estão cuidadosamente postas encima da mesa de jantar.,incorrect,As louças estão cuidadosamente postas em cima da mesa de jantar.
nele(a) vs. em ele(a),O problema está em ele acabar deixando de seguir seus sonhos para continuar com uma vida infeliz.,correct,O problema está em ele acabar deixando de seguir seus sonhos para continuar com uma vida infeliz.
a fim vs. afim,Ele não está tão a fim de você.,correct,Ele não está tão a fim de você.
através vs. por meio de,Não consigo enxergar através de um vidro tão sujo como esse.,correct,Não consigo enxergar através de um vidro tão sujo como esse.
por quê vs. porquê,Meu carro está fazendo esse barulho por quê?,correct,Meu carro está fazendo esse barulho por quê?
lhe vs. o,"Quanto ao recebimento do envelope, confirmei-lhe na mesma hora.",incorrect,"Quanto ao recebimento do envelope, confirmei-o na mesma hora."
mal vs. mau,Isso é algo que me faz muito mal.,correct,Isso é algo que me faz muito mal.
ratificar vs. retificar,"A nota da imprensa continha informações equivocadas, foi necessário emitir um comunicado para retificá-la.",correct,"A nota da imprensa continha informações equivocadas, foi necessário emitir um comunicado para retificá-la."
auto vs. alto,"O filho de vocês será bem auto, os dois lados da família contribuirão para isso.",incorrect,"O filho de vocês será bem alto, os dois lados da família contribuirão para isso."
perca vs. perda,Tudo aquilo está sendo uma grande perda de tempo.,correct,Tudo aquilo está sendo uma grande perda de tempo.
comprimento vs. cumprimento,O comprimento adequado das regras é essencial para o bom convívio entre todos.,incorrect,O cumprimento adequado das regras é essencial para o bom convívio entre todos.
encima vs. em cima,Não deixe a toalha molhada em cima da cama!,correct,Não deixe a toalha molhada em cima da cama!
mim vs. eu,Minha irmã comprou os ingredientes do bolo para eu preparar.,correct,Minha irmã comprou os ingredientes do bolo para eu preparar.
eminente vs. iminente,"O evento oferecido aos clientes foi iminente, não tinha absolutamente nada a ser criticado.",incorrect,"O evento oferecido aos clientes foi eminente, não tinha absolutamente nada a ser criticado."
onde vs. em que,Vivemos tempos onde a internet pode ser usada para o bem e para o mal.,incorrect,Vivemos tempos em que a internet pode ser usada para o bem e para o mal.
encima vs. em cima,Um belo quadro abstrato em cima o aparador de madeira.,incorrect,Um belo quadro abstrato encima o aparador de madeira.
perca vs. perda,Sinto muito pela sua perda.,correct,Sinto muito pela sua perda.
há vs. a,Estou esperando a muito tempo.,incorrect,Estou esperando há muito tempo.
mantém vs. mantêm,Uma pessoa sábia mantem a calma durante uma discussão. ,incorrect,Uma pessoa sábia mantém a calma durante uma discussão.
onde vs. aonde,Já estamos chegando onde marcamos de nos encontrar.,incorrect,Já estamos chegando aonde marcamos de nos encontrar.
a ver vs. haver,Essa roupa colorida não tem nada a ver com o estilo dela.,correct,Essa roupa colorida não tem nada a ver com o estilo dela.
mim vs. eu,Pode separar as tarefas para mim fazer.,incorrect,Pode separar as tarefas para eu fazer.
viagem vs. viajem,Estou contando os dias para que eles viagem de uma vez.,incorrect,Estou contando os dias para que eles viajem de uma vez.
onde vs. aonde,Vou perguntar para ele aonde está a chave do carro.,incorrect,Vou perguntar para ele onde está a chave do carro.
comprimento vs. cumprimento,"Precisamos verificar se as medidas da mesa estão corretas, pois o comprimento parece ser maior do que imaginávamos.",correct,"Precisamos verificar se as medidas da mesa estão corretas, pois o comprimento parece ser maior do que imaginávamos."
eminente vs. iminente,O prazo final para a entrega do trabalho é iminente.,correct,O prazo final para a entrega do trabalho é iminente.
a fim vs. afim,Eu não tenho nenhum posicionamento a fim com meu pai.,incorrect,Eu não tenho nenhum posicionamento afim com meu pai.
perca vs. perda,Nunca perca seu senso de humor.,correct,Nunca perca seu senso de humor.
a princípio vs. em princípio,"A princípio todos estavam tímidos, mas depois foram ficando mais confiantes.",correct,"A princípio todos estavam tímidos, mas depois foram ficando mais confiantes."
mantém vs. mantêm,João e Carlos mantêm seus pertences no cofre.,correct,João e Carlos mantêm seus pertences no cofre.
trás vs. traz,A Avenida Paulista me traz lembranças de quando morei naquela região.,correct,A Avenida Paulista me traz lembranças de quando morei naquela região.
sessão vs. seção,Só encontrei ingressos para a última sessão do filme.,correct,Só encontrei ingressos para a última sessão do filme.
por quê vs. porquê,A cliente gostaria de saber o por quê dessa decisão.,incorrect,A cliente gostaria de saber o porquê dessa decisão.
detrás vs. de trás,Meu gato saiu detrás do sofá.,incorrect,Meu gato saiu de trás do sofá.
senão vs. se não,Tenho um senão sobre a proposta: o valor é baixo.,correct,Tenho um senão sobre a proposta: o valor é baixo.
a princípio vs. em princípio,"A princípio a matéria parece ser complicada, mas com o tempo tudo vai fazendo sentido.",correct,"A princípio a matéria parece ser complicada, mas com o tempo tudo vai fazendo sentido."
concerto vs. conserto,O erro que você cometeu não tem conserto.,correct,O erro que você cometeu não tem conserto.
onde vs. em que,A situação em que estamos não vai se resolver tão cedo.,correct,A situação em que estamos não vai se resolver tão cedo.
havia vs. haviam,Haviam mais de vinte alunos naquela sala de aula.,incorrect,Havia mais de vinte alunos naquela sala de aula.
mantém vs. mantêm,Os pássaros mantem os passarinhos por perto.,incorrect,Os pássaros mantêm os passarinhos por perto.
comprimento vs. cumprimento,João sempre tem um caloroso comprimento para oferecer quando nos encontramos por acaso.,incorrect,João sempre tem um caloroso cumprimento para oferecer quando nos encontramos por acaso.
senão vs. se não,"Senão estiver entendendo, leia o manual de instruções.",incorrect,"Se não estiver entendendo, leia o manual de instruções."
havia vs. haviam,Eu jurava que haviam mais moedas dentro do pote.,incorrect,Eu jurava que havia mais moedas dentro do pote.
nele(a) vs. em ele(a),Não consigo ter confiança em ela deixando as responsabilidades nas mãos de alguém tão jovem.,correct,Não consigo ter confiança em ela deixando as responsabilidades nas mãos de alguém tão jovem.
auto vs. alto,Nossa sociedade faz com que as mulheres estejam constantemente lutando com problemas de alto estima.,incorrect,Nossa sociedade faz com que as mulheres estejam constantemente lutando com problemas de autoestima.
senão vs. se não,"Isso precisa ser resolvido, senão estaremos em apuros.",correct,"Isso precisa ser resolvido, senão estaremos em apuros."
tem vs. têm,Eles tem dois cachorros.,incorrect,Eles têm dois cachorros.
mas vs. mais,Mas será possível que ele tenha ido tão longe?,correct,Mas será possível que ele tenha ido tão longe?
tem vs. têm,A esposa e o marido tem muito dinheiro.,incorrect,A esposa e o marido têm muito dinheiro.
nele(a) vs. em ele(a),Não vejo problema nele preferir fazer as coisas desse jeito.,incorrect,Não vejo problema em ele preferir fazer as coisas desse jeito.
por quê vs. porquê,Não consigo acessar minha conta e gostaria de saber por quê.,correct,Não consigo acessar minha conta e gostaria de saber por quê.
lhe vs. o,Perguntei-lhe sobre o novo protocolo de segurança adotado pelo hospital.,correct,Perguntei-lhe sobre o novo protocolo de segurança adotado pelo hospital.
trás vs. traz,Estar próxima à natureza me traz uma sensação de muita paz.,correct,Estar próxima à natureza me traz uma sensação de muita paz.
concerto vs. conserto,O conserto da Orquestra Sinfônica de Heliópolis foi maravilhoso!,incorrect,O concerto da Orquestra Sinfônica de Heliópolis foi maravilhoso!
agente vs. a gente,Você nunca mais falou com a gente.,correct,Você nunca mais falou com a gente.
em vez de vs. ao invés de,Vou comer uma banana no lanche em vez de uma maçã.,correct,Vou comer uma banana no lanche em vez de uma maçã.
hora vs. ora,"Não irei mais procurá-lo, por ora.",correct,"Não irei mais procurá-lo, por ora."
sessão vs. seção,Saí muito melhor da minha seção de terapia.,incorrect,Saí muito melhor da minha sessão de terapia.
hora vs. ora,Você é uma amiga para todas as horas.,correct,Você é uma amiga para todas as horas.
assento vs. acento,"O nome dela é Júlia, com assento agudo.",incorrect,"O nome dela é Júlia, com acento agudo."
em vez de vs. ao invés de,"Vamos construir um bom canal de comunicação, ao invés de continuar com essa dificuldade em estabelecer um diálogo.",correct,"Vamos construir um bom canal de comunicação, ao invés de continuar com essa dificuldade em estabelecer um diálogo."
onde vs. em que,A situação onde estamos não vai se resolver tão cedo.,incorrect,A situação em que estamos não vai se resolver tão cedo.
havia vs. haviam,Eu jurava que havia mais moedas dentro do pote.,correct,Eu jurava que havia mais moedas dentro do pote.
encima vs. em cima,As louças estão cuidadosamente postas em cima da mesa de jantar.,correct,As louças estão cuidadosamente postas em cima da mesa de jantar.
a ver vs. haver,Essa roupa colorida não tem nada haver com o estilo dela.,incorrect,Essa roupa colorida não tem nada a ver com o estilo dela.
mas vs. mais,"Eu sei que não está dando certo, mais vou continuar tentando.",incorrect,"Eu sei que não está dando certo, mas vou continuar tentando."
em vez de vs. ao invés de,Vou comer uma banana no lanche ao invés de uma maçã.,incorrect,Vou comer uma banana no lanche em vez de uma maçã.
auto vs. alto,Nossa sociedade faz com que as mulheres estejam constantemente lutando com problemas de autoestima.,correct,Nossa sociedade faz com que as mulheres estejam constantemente lutando com problemas de autoestima.
hora vs. ora,"Não irei mais procurá-lo, por hora.",incorrect,"Não irei mais procurá-lo, por ora."
nele(a) vs. em ele(a),Não vejo problema em ele preferir fazer as coisas desse jeito.,correct,Não vejo problema em ele preferir fazer as coisas desse jeito.
viagem vs. viajem,Espero que você aproveite muito a viagem!,correct,Espero que você aproveite muito a viagem!
sessão vs. seção,Só encontrei ingressos para a última seção do filme.,incorrect,Só encontrei ingressos para a última sessão do filme.
eminente vs. iminente,O prazo final para a entrega do trabalho é eminente.,incorrect,O prazo final para a entrega do trabalho é iminente.
perca vs. perda,Nunca perda seu senso de humor.,incorrect,Nunca perca seu senso de humor.
a princípio vs. em princípio,"Tudo está no lugar certo e não há mais necessidade de arrumação, em princípio.",correct,"Tudo está no lugar certo e não há mais necessidade de arrumação, em princípio."
mal vs. mau,Ele é um menino terrivelmente mal.,correct,Ele é um menino terrivelmente mal.
concerto vs. conserto,Vou buscar meu relógio no conserto.,correct,Vou buscar meu relógio no conserto.
por quê vs. porquê,Meu carro está fazendo esse barulho porquê?,incorrect,Meu carro está fazendo esse barulho por quê?
eminente vs. iminente,"O evento oferecido aos clientes foi eminente, não tinha absolutamente nada a ser criticado.",correct,"O evento oferecido aos clientes foi eminente, não tinha absolutamente nada a ser criticado."
tem vs. têm,Eles têm dois cachorros.,correct,Eles têm dois cachorros.
a princípio vs. em princípio,"Em princípio todos estavam tímidos, mas depois foram ficando mais confiantes.",incorrect,"A princípio todos estavam tímidos, mas depois foram ficando mais confiantes."
por quê vs. porquê,A cliente gostaria de saber o porquê dessa decisão.,correct,A cliente gostaria de saber o porquê dessa decisão.
assento vs. acento,Está na hora de comprar um assento novo para o vaso sanitário.,correct,Está na hora de comprar um assento novo para o vaso sanitário.
há vs. a,Estou esperando há muito tempo.,correct,Estou esperando há muito tempo.
através vs. por meio de,Não consigo enxergar por meio de um vidro tão sujo como esse.,incorrect,Não consigo enxergar através de um vidro tão sujo como esse.
ratificar vs. retificar,"A nota da imprensa continha informações equivocadas, foi necessário emitir um comunicado para ratificá-la.",incorrect,"A nota da imprensa continha informações equivocadas, foi necessário emitir um comunicado para retificá-la."
a princípio vs. em princípio,"Em princípio a matéria parece ser complicada, mas com o tempo tudo vai fazendo sentido.",incorrect,"A princípio a matéria parece ser complicada, mas com o tempo tudo vai fazendo sentido."
encima vs. em cima,Um belo quadro abstrato encima o aparador de madeira.,correct,Um belo quadro abstrato encima o aparador de madeira.
onde vs. em que,Vivemos tempos em que a internet pode ser usada para o bem e para o mal.,correct,Vivemos tempos em que a internet pode ser usada para o bem e para o mal.
através vs. por meio de,O cantor passou uma mensagem muito bonita por meio de sua música.,correct,O cantor passou uma mensagem muito bonita por meio de sua música.
mal vs. mau,Isso é algo que me faz muito mau.,incorrect,Isso é algo que me faz muito mal.
há vs. a,Aquela cidade fica a três horas daqui.,correct,Aquela cidade fica a três horas daqui.
lhe vs. o,"Quanto ao recebimento do envelope, confirmei-o na mesma hora.",correct,"Quanto ao recebimento do envelope, confirmei-o na mesma hora."
por que vs. porque,Não sei por que a encomenda está demorando tanto.,correct,Não sei por que a encomenda está demorando tanto.
comprimento vs. cumprimento,O cumprimento adequado das regras é essencial para o bom convívio entre todos.,correct,O cumprimento adequado das regras é essencial para o bom convívio entre todos.
por quê vs. porquê,Não consigo acessar minha conta e gostaria de saber porquê.,incorrect,Não consigo acessar minha conta e gostaria de saber por quê.
comprimento vs. cumprimento,João sempre tem um caloroso cumprimento para oferecer quando nos encontramos por acaso.,correct,João sempre tem um caloroso cumprimento para oferecer quando nos encontramos por acaso.
senão vs. se não,Tenho um se não sobre a proposta: o valor é baixo.,incorrect,Tenho um senão sobre a proposta: o valor é baixo.
assento vs. acento,Já reservei o meu assento no voo para a Europa.,correct,Já reservei o meu assento no voo para a Europa.
eminente vs. iminente,"Infelizmente, o fim dessa viagem maravilhosa é eminente.",incorrect,"Infelizmente, o fim dessa viagem maravilhosa é iminente."
por que vs. porque,Porque as panelas estão tão enferrujadas?,incorrect,Por que as panelas estão tão enferrujadas?
auto vs. alto,"O volume do som está muito alto, não consigo entender uma palavra dessa conversa.",correct,"O volume do som está muito alto, não consigo entender uma palavra dessa conversa."
trás vs. traz,"Por favor, vista o avental com a abertura para traz.",incorrect,"Por favor, vista o avental com a abertura para trás."
nele(a) vs. em ele(a),Não consigo ter confiança nela deixando as responsabilidades nas mãos de alguém tão jovem.,incorrect,Não consigo ter confiança em ela deixando as responsabilidades nas mãos de alguém tão jovem.
ratificar vs. retificar,"O local da próxima reunião não será mais o mesmo, precisamos enviar um comunicado ratificando os dados alinhados anteriormente.",incorrect,"O local da próxima reunião não será mais o mesmo, precisamos enviar um comunicado retificando os dados alinhados anteriormente."
ratificar vs. retificar,"Os partidos pensam de formas muito diferentes, e o discurso do presidente ratificou essa divergência.",correct,"Os partidos pensam de formas muito diferentes, e o discurso do presidente ratificou essa divergência."
lhe vs. o,O garçom entregou-lhe a conta do jantar.,correct,O garçom entregou-lhe a conta do jantar.
encima vs. em cima,Não deixe a toalha molhada encima da cama!,incorrect,Não deixe a toalha molhada em cima da cama!
assento vs. acento,"O nome dela é Júlia, com acento agudo.",correct,"O nome dela é Júlia, com acento agudo."
mantém vs. mantêm,Os pássaros mantêm os passarinhos por perto.,correct,Os pássaros mantêm os passarinhos por perto.
senão vs. se não,"Se não estiver entendendo, leia o manual de instruções.",correct,"Se não estiver entendendo, leia o manual de instruções."
dele(a) vs. de ele(a),Já passou da hora dela se posicionar nesse relacionamento.,incorrect,Já passou da hora de ela se posicionar nesse relacionamento.
havia vs. haviam,Não havia vestígios na cena do crime.,correct,Não havia vestígios na cena do crime.
concerto vs. conserto,O concerto da Orquestra Sinfônica de Heliópolis foi maravilhoso!,correct,O concerto da Orquestra Sinfônica de Heliópolis foi maravilhoso!
mas vs. mais,Mais será possível que ele tenha ido tão longe?,incorrect,Mas será possível que ele tenha ido tão longe?
mim vs. eu,Pode separar as tarefas para eu fazer.,correct,Pode separar as tarefas para eu fazer.
mantém vs. mantêm,João e Carlos mantém seus pertences no cofre.,incorrect,João e Carlos mantêm seus pertences no cofre.
mim vs. eu,Minha irmã comprou os ingredientes do bolo para mim preparar.,incorrect,Minha irmã comprou os ingredientes do bolo para eu preparar.
onde vs. em que,O lugar em que combinamos o ponto de encontro fica a cinco minutos daqui.,incorrect,O lugar onde combinamos o ponto de encontro fica a cinco minutos daqui.
trás vs. traz,Estar próxima à natureza me trás uma sensação de muita paz.,incorrect,Estar próxima à natureza me traz uma sensação de muita paz.
sessão vs. seção,Saí muito melhor da minha sessão de terapia.,correct,Saí muito melhor da minha sessão de terapia.
tem vs. têm,Aquele senhor têm muito tempo livre.,incorrect,Aquele senhor tem muito tempo livre.
perca vs. perda,Tudo aquilo está sendo uma grande perca de tempo.,incorrect,Tudo aquilo está sendo uma grande perda de tempo.
a ver vs. haver,Deve a ver alguém nos esperando no destino.,incorrect,Deve haver alguém nos esperando no destino.
detrás vs. de trás,Esse cheiro está vindo detrás do cesto de lixo.,incorrect,Esse cheiro está vindo de trás do cesto de lixo.
a fim vs. afim,Ele não está tão afim de você.,incorrect,Ele não está tão a fim de você.
concerto vs. conserto,O erro que você cometeu não tem concerto.,incorrect,O erro que você cometeu não tem conserto.
hora vs. ora,"Hora estou feliz, hora estou triste.",incorrect,"Ora estou feliz, ora estou triste."
trás vs. traz,A Avenida Paulista me trás lembranças de quando morei naquela região.,incorrect,A Avenida Paulista me traz lembranças de quando morei naquela região.
detrás vs. de trás,A foto da autora está detrás do livro.,correct,A foto da autora está detrás do livro.
tem vs. têm,A esposa e o marido têm muito dinheiro.,correct,A esposa e o marido têm muito dinheiro.
por que vs. porque,Eu gosto do inverno por que não fico suando o tempo inteiro.,incorrect,Eu gosto do inverno porque não fico suando o tempo inteiro.
sessão vs. seção,Qual é o número da sua seção de votação?,correct,Qual é o número da sua seção de votação?
a fim vs. afim,"Podemos conversar, a fim de compreender melhor a questão.",correct,"Podemos conversar, a fim de compreender melhor a questão."
através vs. por meio de,A empresa comunicou seus funcionários sobre a demissão através de uma nota.,incorrect,A empresa comunicou seus funcionários sobre a demissão por meio de uma nota.
a fim vs. afim,Eu não tenho nenhum posicionamento afim com meu pai.,correct,Eu não tenho nenhum posicionamento afim com meu pai.
dele(a) vs. de ele(a),O simples fato dele ser meu superior não o torna mais capacitado para o trabalho.,incorrect,O simples fato de ele ser meu superior não o torna mais capacitado para o trabalho.
onde vs. aonde,Já estamos chegando aonde marcamos de nos encontrar.,correct,Já estamos chegando aonde marcamos de nos encontrar.
mantém vs. mantêm,Uma pessoa sábia mantém a calma durante uma discussão. ,correct,Uma pessoa sábia mantém a calma durante uma discussão.
mal vs. mau,Existe uma grande luta entre o bem e o mal.,correct,Existe uma grande luta entre o bem e o mal.
lhe vs. o,Perguntei-o sobre o novo protocolo de segurança adotado pelo hospital.,incorrect,Perguntei-lhe sobre o novo protocolo de segurança adotado pelo hospital.
mas vs. mais,Aquela moça é ainda mas bonita do que eu me recordava.,incorrect,Aquela moça é ainda mais bonita do que eu me recordava.
agente vs. a gente,O agente químico é um fator de risco no ambiente de trabalho.,correct,O agente químico é um fator de risco no ambiente de trabalho.
perca vs. perda,Sinto muito pela sua perca.,incorrect,Sinto muito pela sua perda.
há vs. a,"Chegamos em Outubro, a dois meses do natal.",correct,"Chegamos em Outubro, a dois meses do natal."
agente vs. a gente,Chamei o João para ir com a gente ao cinema.,correct,Chamei o João para ir com a gente ao cinema.
a ver vs. haver,"Não entendo esse relacionamento, os dois não têm nada a ver.",correct,"Não entendo esse relacionamento, os dois não têm nada a ver."
em vez de vs. ao invés de,"Vamos construir um bom canal de comunicação, em vez de continuar com essa dificuldade em estabelecer um diálogo.",incorrect,"Vamos construir um bom canal de comunicação, ao invés de continuar com essa dificuldade em estabelecer um diálogo."
comprimento vs. cumprimento,"Precisamos verificar se as medidas da mesa estão corretas, pois o cumprimento parece ser maior do que imaginávamos.",incorrect,"Precisamos verificar se as medidas da mesa estão corretas, pois o comprimento parece ser maior do que imaginávamos."
mim vs. eu,Ela mandou um áudio muito longo para minha mãe falando de eu.,incorrect,Ela mandou um áudio muito longo para minha mãe falando de mim.
em vez de vs. ao invés de,Ela deveria usar o vestido azul ao invés do vermelho.,incorrect,Ela deveria usar o vestido azul em vez do vermelho.
viagem vs. viajem,Sempre me lembrarei com carinho dessa viajem.,incorrect,Sempre me lembrarei com carinho dessa viagem.
agente vs. a gente,Você nunca mais falou com agente.,incorrect,Você nunca mais falou com a gente.
auto vs. alto,"O filho de vocês será bem alto, os dois lados da família contribuirão para isso.",correct,"O filho de vocês será bem alto, os dois lados da família contribuirão para isso."
detrás vs. de trás,Meu gato saiu de trás do sofá.,correct,Meu gato saiu de trás do sofá.
viagem vs. viajem,Estou contando os dias para que eles viajem de uma vez.,correct,Estou contando os dias para que eles viajem de uma vez.
senão vs. se não,"Isso precisa ser resolvido, se não estaremos em apuros.",incorrect,"Isso precisa ser resolvido, senão estaremos em apuros."
nele(a) vs. em ele(a),O problema está nele acabar deixando de seguir seus sonhos para continuar com uma vida infeliz.,incorrect,O problema está em ele acabar deixando de seguir seus sonhos para continuar com uma vida infeliz.
dele(a) vs. de ele(a),"Apesar dela ter deixado todos os direcionamentos, não foi possível realizar a apresentação em sua ausência.",incorrect,"Apesar de ela ter deixado todos os direcionamentos, não foi possível realizar a apresentação em sua ausência."
onde vs. aonde,Aonde vocês dois pensam que vão a uma hora dessas?,correct,Aonde vocês dois pensam que vão a uma hora dessas?
hora vs. ora,Você é uma amiga para todas as oras.,incorrect,Você é uma amiga para todas as horas.
havia vs. haviam,Havia mais de vinte alunos naquela sala de aula.,correct,Havia mais de vinte alunos naquela sala de aula.
onde vs. aonde,Vou perguntar para ele onde está a chave do carro.,correct,Vou perguntar para ele onde está a chave do carro.


==> dataset/internet.csv <==
incorrect,correct
isso dai eh muito incrivel,Isso daí é muito incrível.
aquilo com ctza eh vdd,Aquilo com certeza é verdade.
ela me add na rede social,Ela me adicionou na rede social.
"amg, isso foi d+","Amig{a,o}, isso foi demais{!,.}"
me manda uma msg pf,"Me manda uma mensagem, por favor."
me ajuda plmdds,"Me ajuda, pelo amor de Deus."
"vlw, mano","Valeu, mano."
foi justamente aquilo q me convenceu,Foi justamente aquilo que me convenceu.
qq um sabe o que fazer nesse caso,Qualquer um sabe o que fazer nesse caso.
qts anos vc tem?,Quantos anos você tem?
n sei qm eh aquele,Não sei quem é aquele.
kd td mundo?,Cadê todo mundo?
"mds, isso é mto bom","Meu Deus, isso é muito bom."
td blz?,Tudo beleza?
manda um bj pra ela!,"Manda um beijo {para,pra} ela!"
cmg a historia seria mto diferente,Comigo a história seria muito diferente.
vou viajar nesse proximo fds,"Vou viajar nesse próximo {fim,final} de semana."
ontem eu tive mta dor de kbça,Ontem eu tive muita dor de cabeça.
aquele rapaz tem muita kra de pau,Aquele rapaz tem muita cara de pau.
n estava sabendo n,"Não estava sabendo{, não}."
conheci o namo dela,Conheci o namorado dela.
td bem tb,Tudo bem também.
c ta bem?,"Você {tá,está} bem?"
fiquei sabendo agr msm,Fiquei sabendo agora mesmo.
ta td trq com vc?,"{Está,Tá} tudo tranquilo com você?"
6s tão bem?,Vocês estão bem?
vo t lançar um pprt,Vou te lançar um papo reto.
pq vc n vai na festa?,Por que você não vai na festa?
a gnt já tá aki,A gente já está aqui.
n tah dando p entender,"Não {está,tá} dando para entender."
n sei pq isso n tá funcionando,"Não sei por que isso não {tá,está} funcionando."
eu gosto de vc pq vc eh mt calmo,Eu gosto de você porque você é muito calmo.
"n dá p escutar, n sei o pq","Não dá para escutar, não sei o porquê."
"tô c mt sono dsd ontem, qro saber pq","{Tô,Estou} com muito sono desde ontem, quero saber por quê."
vc tá c essa kra fechada pq?,"Você {tá,está} com essa cara fechada por quê?"
"nmrl, n fala + cmg","Na moral, não fala mais comigo."
"tp, ele n eh tão lgl assim","Tipo, ele não é tão legal assim."
aql menina eh mt fmz,Aquela menina é muito firmeza.
"ok, ent v6 q sabem ","Ok, então vocês que sabem."
qm smp tm q fzr td sou eu,Quem sempre tem que fazer tudo sou eu.


==> dataset/spelling.csv <==
incorrect,correct
Esse show foi sensassional.,Esse show foi sensacional.
O coelho virou a cassa do cachorro.,O coelho virou a caça do cachorro.
"Ela mora naquela caza, que é muito bacana.","Ela mora naquela casa, que é muito bacana."
O melhor prato daquele restaurante é a beringela empanada.,O melhor prato daquele restaurante é a berinjela empanada.
Eles entregaram o jogo de bandeija para os adversários.,Eles entregaram o jogo de bandeja para os adversários.
Sua performance no debate foi exelente.,Sua performance no debate foi excelente.
Toda regra tem sua exeção.,Toda regra tem sua exceção.
Nada como um bom pão com mantega na chapa.,Nada como um bom pão com manteiga na chapa.
A comida favorita da Magali é a melância.,A comida favorita da Magali é a melancia.
Não consegui vizualizar a imagem que você enviou.,Não consegui visualizar a imagem que você enviou.
A análize do documento será feita por um advogado.,A análise do documento será feita por um advogado.
"Corri meia maratona hoje, estou ezausta!","Corri meia maratona hoje, estou exausta!"
O maior assude da América Latina fica localizado no Ceará.,O maior açude da América Latina fica localizado no Ceará.
Adoro tomar iorgute no café da manhã.,Adoro tomar iogurte no café da manhã.
"Sinto muito pelo encômodo, isso não irá se repetir.","Sinto muito pelo incômodo, isso não irá se repetir."
A informação que você está buscando se encontra no asterístico ao final da página.,A informação que você está buscando se encontra no asterisco ao final da página.
O grupo empresarial promoveu um grande evento beneficiente ontem.,O grupo empresarial promoveu um grande evento beneficente ontem.
Essa filósofa deixou um importante legado para a posterioridade.,Essa filósofa deixou um importante legado para a posteridade.
Homens e mulheres não desfrutam dos mesmos previlégios na nossa sociedade.,Homens e mulheres não desfrutam dos mesmos privilégios na nossa sociedade.
Não imaginei que encontraria tantos impecilhos pelo caminho.,Não imaginei que encontraria tantos empecilhos pelo caminho.
O médico solicitou um exame de imagem da caixa toráxica do paciente.,O médico solicitou um exame de imagem da caixa torácica do paciente.
O losângulo é uma forma geométrica que possui quatro lados.,O losango é uma forma geométrica que possui quatro lados.
Foi muita conhecidência encontrar minha professora durante as férias.,Foi muita coincidência encontrar minha professora durante as férias.
Estou adorando a sua compania.,Estou adorando a sua companhia.
No próximo mês não posso ter nenhum gasto supérfulo.,No próximo mês não posso ter nenhum gasto supérfluo.
Preciso marcar um horário no cabeleleiro.,Preciso marcar um horário no cabeleireiro.
Aprendi uma nova técnica para fazer o desenho da minha sombrancelha.,Aprendi uma nova técnica para fazer o desenho da minha sobrancelha.
Eu tenho pavor de largatixa!,Eu tenho pavor de lagartixa!
"A luz acabou derrepente, não consegui salvar meu trabalho.","A luz acabou de repente, não consegui salvar meu trabalho."
Espero que seu Natal seje muito abençoado.,Espero que seu Natal seja muito abençoado.
Tomara que ela esteje conseguindo descansar.,Tomara que ela esteja conseguindo descansar.
As mulheres estão reinvindicando seus direitos.,As mulheres estão reivindicando seus direitos.
É melhor não mecher com quem está quieto.,É melhor não mexer com quem está quieto.
A prova de matemática está me deixando muito anciosa.,A prova de matemática está me deixando muito ansiosa.
"Essa atriz é muito talentosa, concerteza conseguirá o papel na novela.","Essa atriz é muito talentosa, com certeza conseguirá o papel na novela."
Nós gostaríamos que você estivesse com menas pendências para resolver.,Nós gostaríamos que você estivesse com menos pendências para resolver.
Encontrei uma plataforma virtual que oferece um ótimo curso gratuíto sobre história.,Encontrei uma plataforma virtual que oferece um ótimo curso gratuito sobre história.
"Não precisa assinar, pode fazer apenas uma rúbrica.","Não precisa assinar, pode fazer apenas uma rubrica."
O dentista disse que a infecção está na raíz do dente.,O dentista disse que a infecção está na raiz do dente.
Gostaria de estar tomando uma água de côco bem gelada na praia agora.,Gostaria de estar tomando uma água de coco bem gelada na praia agora.
Ele poderia estar fazendo algo mais interessante nesse interim.,Ele poderia estar fazendo algo mais interessante nesse ínterim.
Nomeie um membro daquela família que não seja um filântropo nato.,Nomeie um membro daquela família que não seja um filantropo nato.
Os trabalhadores foram orientados por um excelente adevogado.,Os trabalhadores foram orientados por um excelente advogado.
O muro do prédio onde moro amanheceu todo pixado.,O muro do prédio onde moro amanheceu todo pichado.
Não consigo enxergar atravéz de um vidro tão sujo como esse.,Não consigo enxergar através de um vidro tão sujo como esse.
"A calçada, ficou muito escorregadia depois da chuva.",A calçada ficou muito escorregadia depois da chuva.
Você sabe quem deixou essa bagunça no quarto André?,"Você sabe quem deixou essa bagunça no quarto, André?"
As minhas irmãs que são mais velhas do que eu já se casaram há muito tempo.,"As minhas irmãs, que são mais velhas do que eu, já se casaram há muito tempo."
A comida está pronta mas ainda está muito quente.,"A comida está pronta, mas ainda está muito quente."
Ela é muito alérgica a pó por isso precisa estar com a casa sempre limpa.,"Ela é muito alérgica a pó, por isso precisa estar com a casa sempre limpa."
Buscaram então a melhor decisão para ambos os lados.,"Buscaram, então, a melhor decisão para ambos os lados."
A psicologia é por assim dizer o estudo do comportamento humano.,"A psicologia é, por assim dizer, o estudo do comportamento humano."
Levamos duas horas para chegar ao restaurante ou seja perdemos muito tempo no caminho.,"Levamos duas horas para chegar ao restaurante, ou seja, perdemos muito tempo no caminho."
O açafrão é um tempero com propriedades antiinflamatórias.,O açafrão é um tempero com propriedades anti-inflamatórias.
Algumas pessoas me consideram antisocial.,Algumas pessoas me consideram antissocial.
A comida não fica tão gostosa quando é preparada no microondas.,A comida não fica tão gostosa quando é preparada no micro-ondas.
O anti-biótico me deixou com muita dor de estômago.,O antibiótico me deixou com muita dor de estômago.
Vamos aproveitar o tempo bom para tomar sol na lage.,Vamos aproveitar o tempo bom para tomar sol na laje.
Acabei de escutar a história de alguém que bateu a cabeça e teve um quadro de aminésia.,Acabei de escutar a história de alguém que bateu a cabeça e teve um quadro de amnésia.
A pauta do racismo não se trata de uma simples questão de opnião.,A pauta do racismo não se trata de uma simples questão de opinião.
A astrologia classifica como Mercúrio retrógado o período pelo qual estamos passando.,A astrologia classifica como Mercúrio retrógrado o período pelo qual estamos passando.
Depois quero saber tudo sobre sua viagem à Paris!,Depois quero saber tudo sobre sua viagem a Paris!
Amanhã é dia de excursão a Pinacoteca de São Paulo.,Amanhã é dia de excursão à Pinacoteca de São Paulo.
As vezes me lembro das fotos que tiramos e dou muita risada.,Às vezes me lembro das fotos que tiramos e dou muita risada.
As palavras do discurso se referiam aqueles que tinham feito a denúncia.,As palavras do discurso se referiam àqueles que tinham feito a denúncia.
À essa altura já não é mais possível mudar o tema do projeto de pesquisa.,A essa altura já não é mais possível mudar o tema do projeto de pesquisa.
O camafeu dessa confeitaria não está a altura daquele preparado pela minha mãe.,O camafeu dessa confeitaria não está à altura daquele preparado pela minha mãe.
Pode deixar que eu mesmo fasso isso.,Pode deixar que eu mesmo faço isso.
"O tempo mudou, porisso é bom levar um casaco.","O tempo mudou, por isso é bom levar um casaco."
O senhor enxeu o balde de água.,O senhor encheu o balde de água.
"Depois de cair no chão, a comida não tinha mais geito.","Depois de cair no chão, a comida não tinha mais jeito."
Elas não quizeram nem saber!,Elas não quiseram nem saber!
O batisado ontem foi um sucesso.,O batizado ontem foi um sucesso.
"Após a chuva, formou-se no céu um lindo arco íris.","Após a chuva, formou-se no céu um lindo arco-íris."
Carros populares costumam ser os mais vizados por assaltantes.,Carros populares costumam ser os mais visados por assaltantes.
"As duas meninas que, foram tão amigas no passado, hoje já não têm mais contato.","As duas meninas, que foram tão amigas no passado, hoje já não têm mais contato."
"Gostaria de pedir um coquetel de frutas não álcoolico, por gentileza.","Gostaria de pedir um coquetel de frutas não alcoólico, por gentileza."
Procura-se cachorro perdido pela visinhança.,Procura-se cachorro perdido pela vizinhança.
O último a ir enbora poderia fazer a gentileza de apagar a luz?,O último a ir embora poderia fazer a gentileza de apagar a luz?
Um dos momentos mais prazeirosos do meu dia é tomar um bom café pela manhã.,Um dos momentos mais prazerosos do meu dia é tomar um bom café pela manhã.
Tive a grande honra de conviver com minha bizavó durante quinze anos.,Tive a grande honra de conviver com minha bisavó durante quinze anos.
Estou esperando a segunda temporada daquela peça de teatro estreiar.,Estou esperando a segunda temporada daquela peça de teatro estrear.
O edifício onde se encontra a administração de um município é chamado de passo municipal.,O edifício onde se encontra a administração de um município é chamado de paço municipal.
Bons amigos sempre estão prontos para oferecer bons concelhos.,Bons amigos sempre estão prontos para oferecer bons conselhos.
É melhor providenciar uma cassamba para dar conta de todo o entulho da reforma.,É melhor providenciar uma caçamba para dar conta de todo o entulho da reforma.
Tudo o que o jovem diz é considerado herezia pelo pastor de sua igreja.,Tudo o que o jovem diz é considerado heresia pelo pastor de sua igreja.
"Cuidado ao guspir para cima, pois pode cair na sua própria testa.","Cuidado ao cuspir para cima, pois pode cair na sua própria testa."
O novo chef superou a primasia dos nomes mais influentes no circuito gastronômico da cidade.,O novo chef superou a primazia dos nomes mais influentes no circuito gastronômico da cidade.
É muito fácil enchergar a solução do problema quando não estamos envolvidos nele.,É muito fácil enxergar a solução do problema quando não estamos envolvidos nele.
O xuxu fica uma delícia quando está bem temperado.,O chuchu fica uma delícia quando está bem temperado.
Seu pai não está em posição de exijir esse tipo de coisa de você.,Seu pai não está em posição de exigir esse tipo de coisa de você.
Os metroviários já avisaram que irão paralizar as atividades amanhã.,Os metroviários já avisaram que irão paralisar as atividades amanhã.
A empresa vende a imagem de que um de seus valores mais presados é a transparência.,A empresa vende a imagem de que um de seus valores mais prezados é a transparência.
"O feriado veio em ótima hora, estou mesmo precisando descançar um pouco.","O feriado veio em ótima hora, estou mesmo precisando descansar um pouco."
"Nenhum exceço faz bem, é melhor sempre buscar pelo equilíbrio.","Nenhum excesso faz bem, é melhor sempre buscar pelo equilíbrio."
O vidro do carro estava tão embassado que não era possível enxergar nada ao redor.,O vidro do carro estava tão embaçado que não era possível enxergar nada ao redor.
"Os lutadores se degladiaram no ringue, mostrando como todo o treino realmente valeu a pena.","Os lutadores se digladiaram no ringue, mostrando como todo o treino realmente valeu a pena."
"As obras daquele diretor são empactantes, são filmes que nos fazem refletir de verdade.","As obras daquele diretor são impactantes, são filmes que nos fazem refletir de verdade."
"Minha tia tem uma casa cheia de bichos, com dois cachorros, cinco gatos e um piriquito.","Minha tia tem uma casa cheia de bichos, com dois cachorros, cinco gatos e um periquito."
Começa hoje a campanha de vacinação contra a poliomelite.,Começa hoje a campanha de vacinação contra a poliomielite.


==> dataset/spelling_shuffled.csv <==
phrase,label,correct
É melhor não mecher com quem está quieto.,incorrect,É melhor não mexer com quem está quieto.
O último a ir embora poderia fazer a gentileza de apagar a luz?,correct,O último a ir embora poderia fazer a gentileza de apagar a luz?
A calçada ficou muito escorregadia depois da chuva.,correct,A calçada ficou muito escorregadia depois da chuva.
É muito fácil enchergar a solução do problema quando não estamos envolvidos nele.,incorrect,É muito fácil enxergar a solução do problema quando não estamos envolvidos nele.
"Corri meia maratona hoje, estou ezausta!",incorrect,"Corri meia maratona hoje, estou exausta!"
Foi muita conhecidência encontrar minha professora durante as férias.,incorrect,Foi muita coincidência encontrar minha professora durante as férias.
"As minhas irmãs, que são mais velhas do que eu, já se casaram há muito tempo.",correct,"As minhas irmãs, que são mais velhas do que eu, já se casaram há muito tempo."
Encontrei uma plataforma virtual que oferece um ótimo curso gratuíto sobre história.,incorrect,Encontrei uma plataforma virtual que oferece um ótimo curso gratuito sobre história.
"Essa atriz é muito talentosa, concerteza conseguirá o papel na novela.",incorrect,"Essa atriz é muito talentosa, com certeza conseguirá o papel na novela."
O chuchu fica uma delícia quando está bem temperado.,correct,O chuchu fica uma delícia quando está bem temperado.
Bons amigos sempre estão prontos para oferecer bons concelhos.,incorrect,Bons amigos sempre estão prontos para oferecer bons conselhos.
Os metroviários já avisaram que irão paralizar as atividades amanhã.,incorrect,Os metroviários já avisaram que irão paralisar as atividades amanhã.
O muro do prédio onde moro amanheceu todo pichado.,correct,O muro do prédio onde moro amanheceu todo pichado.
Tudo o que o jovem diz é considerado herezia pelo pastor de sua igreja.,incorrect,Tudo o que o jovem diz é considerado heresia pelo pastor de sua igreja.
O médico solicitou um exame de imagem da caixa toráxica do paciente.,incorrect,O médico solicitou um exame de imagem da caixa torácica do paciente.
Toda regra tem sua exceção.,correct,Toda regra tem sua exceção.
Nomeie um membro daquela família que não seja um filantropo nato.,correct,Nomeie um membro daquela família que não seja um filantropo nato.
Elas não quiseram nem saber!,correct,Elas não quiseram nem saber!
Começa hoje a campanha de vacinação contra a poliomelite.,incorrect,Começa hoje a campanha de vacinação contra a poliomielite.
Pode deixar que eu mesmo fasso isso.,incorrect,Pode deixar que eu mesmo faço isso.
A comida está pronta mas ainda está muito quente.,incorrect,"A comida está pronta, mas ainda está muito quente."
O losângulo é uma forma geométrica que possui quatro lados.,incorrect,O losango é uma forma geométrica que possui quatro lados.
A pauta do racismo não se trata de uma simples questão de opinião.,correct,A pauta do racismo não se trata de uma simples questão de opinião.
Não consigo enxergar atravéz de um vidro tão sujo como esse.,incorrect,Não consigo enxergar através de um vidro tão sujo como esse.
O camafeu dessa confeitaria não está a altura daquele preparado pela minha mãe.,incorrect,O camafeu dessa confeitaria não está à altura daquele preparado pela minha mãe.
A prova de matemática está me deixando muito anciosa.,incorrect,A prova de matemática está me deixando muito ansiosa.
Vamos aproveitar o tempo bom para tomar sol na lage.,incorrect,Vamos aproveitar o tempo bom para tomar sol na laje.
O anti-biótico me deixou com muita dor de estômago.,incorrect,O antibiótico me deixou com muita dor de estômago.
"A luz acabou derrepente, não consegui salvar meu trabalho.",incorrect,"A luz acabou de repente, não consegui salvar meu trabalho."
Carros populares costumam ser os mais visados por assaltantes.,correct,Carros populares costumam ser os mais visados por assaltantes.
Não consegui vizualizar a imagem que você enviou.,incorrect,Não consegui visualizar a imagem que você enviou.
"As duas meninas, que foram tão amigas no passado, hoje já não têm mais contato.",correct,"As duas meninas, que foram tão amigas no passado, hoje já não têm mais contato."
Amanhã é dia de excursão à Pinacoteca de São Paulo.,correct,Amanhã é dia de excursão à Pinacoteca de São Paulo.
Eles entregaram o jogo de bandeja para os adversários.,correct,Eles entregaram o jogo de bandeja para os adversários.
Estou esperando a segunda temporada daquela peça de teatro estreiar.,incorrect,Estou esperando a segunda temporada daquela peça de teatro estrear.
As mulheres estão reinvindicando seus direitos.,incorrect,As mulheres estão reivindicando seus direitos.
Depois quero saber tudo sobre sua viagem à Paris!,incorrect,Depois quero saber tudo sobre sua viagem a Paris!
Procura-se cachorro perdido pela vizinhança.,correct,Procura-se cachorro perdido pela vizinhança.
A informação que você está buscando se encontra no asterístico ao final da página.,incorrect,A informação que você está buscando se encontra no asterisco ao final da página.
Você sabe quem deixou essa bagunça no quarto André?,incorrect,"Você sabe quem deixou essa bagunça no quarto, André?"
Estou adorando a sua companhia.,correct,Estou adorando a sua companhia.
O senhor encheu o balde de água.,correct,O senhor encheu o balde de água.
A empresa vende a imagem de que um de seus valores mais prezados é a transparência.,correct,A empresa vende a imagem de que um de seus valores mais prezados é a transparência.
"Os lutadores se degladiaram no ringue, mostrando como todo o treino realmente valeu a pena.",incorrect,"Os lutadores se digladiaram no ringue, mostrando como todo o treino realmente valeu a pena."
Esse show foi sensacional.,correct,Esse show foi sensacional.
O maior açude da América Latina fica localizado no Ceará.,correct,O maior açude da América Latina fica localizado no Ceará.
O coelho virou a caça do cachorro.,correct,O coelho virou a caça do cachorro.
Espero que seu Natal seja muito abençoado.,correct,Espero que seu Natal seja muito abençoado.
"Gostaria de pedir um coquetel de frutas não alcoólico, por gentileza.",correct,"Gostaria de pedir um coquetel de frutas não alcoólico, por gentileza."
A comida favorita da Magali é a melancia.,correct,A comida favorita da Magali é a melancia.
O vidro do carro estava tão embassado que não era possível enxergar nada ao redor.,incorrect,O vidro do carro estava tão embaçado que não era possível enxergar nada ao redor.
Não imaginei que encontraria tantos empecilhos pelo caminho.,correct,Não imaginei que encontraria tantos empecilhos pelo caminho.
Sua performance no debate foi excelente.,correct,Sua performance no debate foi excelente.
O edifício onde se encontra a administração de um município é chamado de paço municipal.,correct,O edifício onde se encontra a administração de um município é chamado de paço municipal.
Tomara que ela esteja conseguindo descansar.,correct,Tomara que ela esteja conseguindo descansar.
A psicologia é por assim dizer o estudo do comportamento humano.,incorrect,"A psicologia é, por assim dizer, o estudo do comportamento humano."
Um dos momentos mais prazeirosos do meu dia é tomar um bom café pela manhã.,incorrect,Um dos momentos mais prazerosos do meu dia é tomar um bom café pela manhã.
A análise do documento será feita por um advogado.,correct,A análise do documento será feita por um advogado.
"Sinto muito pelo incômodo, isso não irá se repetir.",correct,"Sinto muito pelo incômodo, isso não irá se repetir."
O açafrão é um tempero com propriedades anti-inflamatórias.,correct,O açafrão é um tempero com propriedades anti-inflamatórias.
Acabei de escutar a história de alguém que bateu a cabeça e teve um quadro de aminésia.,incorrect,Acabei de escutar a história de alguém que bateu a cabeça e teve um quadro de amnésia.
O batizado ontem foi um sucesso.,correct,O batizado ontem foi um sucesso.
"Nenhum exceço faz bem, é melhor sempre buscar pelo equilíbrio.",incorrect,"Nenhum excesso faz bem, é melhor sempre buscar pelo equilíbrio."
O grupo empresarial promoveu um grande evento beneficiente ontem.,incorrect,O grupo empresarial promoveu um grande evento beneficente ontem.
Os trabalhadores foram orientados por um excelente adevogado.,incorrect,Os trabalhadores foram orientados por um excelente advogado.
A comida não fica tão gostosa quando é preparada no microondas.,incorrect,A comida não fica tão gostosa quando é preparada no micro-ondas.
Aprendi uma nova técnica para fazer o desenho da minha sombrancelha.,incorrect,Aprendi uma nova técnica para fazer o desenho da minha sobrancelha.
"As obras daquele diretor são impactantes, são filmes que nos fazem refletir de verdade.",correct,"As obras daquele diretor são impactantes, são filmes que nos fazem refletir de verdade."
A astrologia classifica como Mercúrio retrógado o período pelo qual estamos passando.,incorrect,A astrologia classifica como Mercúrio retrógrado o período pelo qual estamos passando.
"O feriado veio em ótima hora, estou mesmo precisando descançar um pouco.",incorrect,"O feriado veio em ótima hora, estou mesmo precisando descansar um pouco."
"O tempo mudou, por isso é bom levar um casaco.",correct,"O tempo mudou, por isso é bom levar um casaco."
Preciso marcar um horário no cabeleireiro.,correct,Preciso marcar um horário no cabeleireiro.
Gostaria de estar tomando uma água de côco bem gelada na praia agora.,incorrect,Gostaria de estar tomando uma água de coco bem gelada na praia agora.
O melhor prato daquele restaurante é a beringela empanada.,incorrect,O melhor prato daquele restaurante é a berinjela empanada.
"Cuidado ao guspir para cima, pois pode cair na sua própria testa.",incorrect,"Cuidado ao cuspir para cima, pois pode cair na sua própria testa."
O dentista disse que a infecção está na raíz do dente.,incorrect,O dentista disse que a infecção está na raiz do dente.
Eu tenho pavor de lagartixa!,correct,Eu tenho pavor de lagartixa!
No próximo mês não posso ter nenhum gasto supérfluo.,correct,No próximo mês não posso ter nenhum gasto supérfluo.
Essa filósofa deixou um importante legado para a posteridade.,correct,Essa filósofa deixou um importante legado para a posteridade.
À essa altura já não é mais possível mudar o tema do projeto de pesquisa.,incorrect,A essa altura já não é mais possível mudar o tema do projeto de pesquisa.
Homens e mulheres não desfrutam dos mesmos privilégios na nossa sociedade.,correct,Homens e mulheres não desfrutam dos mesmos privilégios na nossa sociedade.
Tive a grande honra de conviver com minha bizavó durante quinze anos.,incorrect,Tive a grande honra de conviver com minha bisavó durante quinze anos.
Ela é muito alérgica a pó por isso precisa estar com a casa sempre limpa.,incorrect,"Ela é muito alérgica a pó, por isso precisa estar com a casa sempre limpa."
"Ela mora naquela casa, que é muito bacana.",correct,"Ela mora naquela casa, que é muito bacana."
As palavras do discurso se referiam aqueles que tinham feito a denúncia.,incorrect,As palavras do discurso se referiam àqueles que tinham feito a denúncia.
Nada como um bom pão com mantega na chapa.,incorrect,Nada como um bom pão com manteiga na chapa.
"Após a chuva, formou-se no céu um lindo arco íris.",incorrect,"Após a chuva, formou-se no céu um lindo arco-íris."
"Não precisa assinar, pode fazer apenas uma rúbrica.",incorrect,"Não precisa assinar, pode fazer apenas uma rubrica."
Seu pai não está em posição de exigir esse tipo de coisa de você.,correct,Seu pai não está em posição de exigir esse tipo de coisa de você.
As vezes me lembro das fotos que tiramos e dou muita risada.,incorrect,Às vezes me lembro das fotos que tiramos e dou muita risada.
Levamos duas horas para chegar ao restaurante ou seja perdemos muito tempo no caminho.,incorrect,"Levamos duas horas para chegar ao restaurante, ou seja, perdemos muito tempo no caminho."
O novo chef superou a primasia dos nomes mais influentes no circuito gastronômico da cidade.,incorrect,O novo chef superou a primazia dos nomes mais influentes no circuito gastronômico da cidade.
"Depois de cair no chão, a comida não tinha mais geito.",incorrect,"Depois de cair no chão, a comida não tinha mais jeito."
"Buscaram, então, a melhor decisão para ambos os lados.",correct,"Buscaram, então, a melhor decisão para ambos os lados."
"Minha tia tem uma casa cheia de bichos, com dois cachorros, cinco gatos e um piriquito.",incorrect,"Minha tia tem uma casa cheia de bichos, com dois cachorros, cinco gatos e um periquito."
Nós gostaríamos que você estivesse com menos pendências para resolver.,correct,Nós gostaríamos que você estivesse com menos pendências para resolver.
Adoro tomar iorgute no café da manhã.,incorrect,Adoro tomar iogurte no café da manhã.
Ele poderia estar fazendo algo mais interessante nesse interim.,incorrect,Ele poderia estar fazendo algo mais interessante nesse ínterim.
É melhor providenciar uma cassamba para dar conta de todo o entulho da reforma.,incorrect,É melhor providenciar uma caçamba para dar conta de todo o entulho da reforma.
Algumas pessoas me consideram antisocial.,incorrect,Algumas pessoas me consideram antissocial.
Buscaram então a melhor decisão para ambos os lados.,incorrect,"Buscaram, então, a melhor decisão para ambos os lados."
A análize do documento será feita por um advogado.,incorrect,A análise do documento será feita por um advogado.
As mulheres estão reivindicando seus direitos.,correct,As mulheres estão reivindicando seus direitos.
Nada como um bom pão com manteiga na chapa.,correct,Nada como um bom pão com manteiga na chapa.
O xuxu fica uma delícia quando está bem temperado.,incorrect,O chuchu fica uma delícia quando está bem temperado.
"Ela mora naquela caza, que é muito bacana.",incorrect,"Ela mora naquela casa, que é muito bacana."
Homens e mulheres não desfrutam dos mesmos previlégios na nossa sociedade.,incorrect,Homens e mulheres não desfrutam dos mesmos privilégios na nossa sociedade.
A comida favorita da Magali é a melância.,incorrect,A comida favorita da Magali é a melancia.
As minhas irmãs que são mais velhas do que eu já se casaram há muito tempo.,incorrect,"As minhas irmãs, que são mais velhas do que eu, já se casaram há muito tempo."
Depois quero saber tudo sobre sua viagem a Paris!,correct,Depois quero saber tudo sobre sua viagem a Paris!
Os metroviários já avisaram que irão paralisar as atividades amanhã.,correct,Os metroviários já avisaram que irão paralisar as atividades amanhã.
"Levamos duas horas para chegar ao restaurante, ou seja, perdemos muito tempo no caminho.",correct,"Levamos duas horas para chegar ao restaurante, ou seja, perdemos muito tempo no caminho."
"Ela é muito alérgica a pó, por isso precisa estar com a casa sempre limpa.",correct,"Ela é muito alérgica a pó, por isso precisa estar com a casa sempre limpa."
Algumas pessoas me consideram antissocial.,correct,Algumas pessoas me consideram antissocial.
"O tempo mudou, porisso é bom levar um casaco.",incorrect,"O tempo mudou, por isso é bom levar um casaco."
Acabei de escutar a história de alguém que bateu a cabeça e teve um quadro de amnésia.,correct,Acabei de escutar a história de alguém que bateu a cabeça e teve um quadro de amnésia.
Encontrei uma plataforma virtual que oferece um ótimo curso gratuito sobre história.,correct,Encontrei uma plataforma virtual que oferece um ótimo curso gratuito sobre história.
A comida não fica tão gostosa quando é preparada no micro-ondas.,correct,A comida não fica tão gostosa quando é preparada no micro-ondas.
O batisado ontem foi um sucesso.,incorrect,O batizado ontem foi um sucesso.
Estou adorando a sua compania.,incorrect,Estou adorando a sua companhia.
O losango é uma forma geométrica que possui quatro lados.,correct,O losango é uma forma geométrica que possui quatro lados.
"Você sabe quem deixou essa bagunça no quarto, André?",correct,"Você sabe quem deixou essa bagunça no quarto, André?"
Tive a grande honra de conviver com minha bisavó durante quinze anos.,correct,Tive a grande honra de conviver com minha bisavó durante quinze anos.
Ele poderia estar fazendo algo mais interessante nesse ínterim.,correct,Ele poderia estar fazendo algo mais interessante nesse ínterim.
"Após a chuva, formou-se no céu um lindo arco-íris.",correct,"Após a chuva, formou-se no céu um lindo arco-íris."
Essa filósofa deixou um importante legado para a posterioridade.,incorrect,Essa filósofa deixou um importante legado para a posteridade.
Começa hoje a campanha de vacinação contra a poliomielite.,correct,Começa hoje a campanha de vacinação contra a poliomielite.
O novo chef superou a primazia dos nomes mais influentes no circuito gastronômico da cidade.,correct,O novo chef superou a primazia dos nomes mais influentes no circuito gastronômico da cidade.
O antibiótico me deixou com muita dor de estômago.,correct,O antibiótico me deixou com muita dor de estômago.
O melhor prato daquele restaurante é a berinjela empanada.,correct,O melhor prato daquele restaurante é a berinjela empanada.
Sua performance no debate foi exelente.,incorrect,Sua performance no debate foi excelente.
Procura-se cachorro perdido pela visinhança.,incorrect,Procura-se cachorro perdido pela vizinhança.
"As duas meninas que, foram tão amigas no passado, hoje já não têm mais contato.",incorrect,"As duas meninas, que foram tão amigas no passado, hoje já não têm mais contato."
O grupo empresarial promoveu um grande evento beneficente ontem.,correct,O grupo empresarial promoveu um grande evento beneficente ontem.
Não imaginei que encontraria tantos impecilhos pelo caminho.,incorrect,Não imaginei que encontraria tantos empecilhos pelo caminho.
"A luz acabou de repente, não consegui salvar meu trabalho.",correct,"A luz acabou de repente, não consegui salvar meu trabalho."
Espero que seu Natal seje muito abençoado.,incorrect,Espero que seu Natal seja muito abençoado.
A astrologia classifica como Mercúrio retrógrado o período pelo qual estamos passando.,correct,A astrologia classifica como Mercúrio retrógrado o período pelo qual estamos passando.
Eles entregaram o jogo de bandeija para os adversários.,incorrect,Eles entregaram o jogo de bandeja para os adversários.
A prova de matemática está me deixando muito ansiosa.,correct,A prova de matemática está me deixando muito ansiosa.
Tudo o que o jovem diz é considerado heresia pelo pastor de sua igreja.,correct,Tudo o que o jovem diz é considerado heresia pelo pastor de sua igreja.
"A comida está pronta, mas ainda está muito quente.",correct,"A comida está pronta, mas ainda está muito quente."
O açafrão é um tempero com propriedades antiinflamatórias.,incorrect,O açafrão é um tempero com propriedades anti-inflamatórias.
A pauta do racismo não se trata de uma simples questão de opnião.,incorrect,A pauta do racismo não se trata de uma simples questão de opinião.
"Gostaria de pedir um coquetel de frutas não álcoolico, por gentileza.",incorrect,"Gostaria de pedir um coquetel de frutas não alcoólico, por gentileza."
Um dos momentos mais prazerosos do meu dia é tomar um bom café pela manhã.,correct,Um dos momentos mais prazerosos do meu dia é tomar um bom café pela manhã.
Tomara que ela esteje conseguindo descansar.,incorrect,Tomara que ela esteja conseguindo descansar.
O edifício onde se encontra a administração de um município é chamado de passo municipal.,incorrect,O edifício onde se encontra a administração de um município é chamado de paço municipal.
"Cuidado ao cuspir para cima, pois pode cair na sua própria testa.",correct,"Cuidado ao cuspir para cima, pois pode cair na sua própria testa."
Seu pai não está em posição de exijir esse tipo de coisa de você.,incorrect,Seu pai não está em posição de exigir esse tipo de coisa de você.
Às vezes me lembro das fotos que tiramos e dou muita risada.,correct,Às vezes me lembro das fotos que tiramos e dou muita risada.
Vamos aproveitar o tempo bom para tomar sol na laje.,correct,Vamos aproveitar o tempo bom para tomar sol na laje.
O dentista disse que a infecção está na raiz do dente.,correct,O dentista disse que a infecção está na raiz do dente.
"A calçada, ficou muito escorregadia depois da chuva.",incorrect,A calçada ficou muito escorregadia depois da chuva.
Pode deixar que eu mesmo faço isso.,correct,Pode deixar que eu mesmo faço isso.
Elas não quizeram nem saber!,incorrect,Elas não quiseram nem saber!
É melhor não mexer com quem está quieto.,correct,É melhor não mexer com quem está quieto.
"Essa atriz é muito talentosa, com certeza conseguirá o papel na novela.",correct,"Essa atriz é muito talentosa, com certeza conseguirá o papel na novela."
"A psicologia é, por assim dizer, o estudo do comportamento humano.",correct,"A psicologia é, por assim dizer, o estudo do comportamento humano."
O coelho virou a cassa do cachorro.,incorrect,O coelho virou a caça do cachorro.
A essa altura já não é mais possível mudar o tema do projeto de pesquisa.,correct,A essa altura já não é mais possível mudar o tema do projeto de pesquisa.
A empresa vende a imagem de que um de seus valores mais presados é a transparência.,incorrect,A empresa vende a imagem de que um de seus valores mais prezados é a transparência.
O maior assude da América Latina fica localizado no Ceará.,incorrect,O maior açude da América Latina fica localizado no Ceará.
A informação que você está buscando se encontra no asterisco ao final da página.,correct,A informação que você está buscando se encontra no asterisco ao final da página.
O último a ir enbora poderia fazer a gentileza de apagar a luz?,incorrect,O último a ir embora poderia fazer a gentileza de apagar a luz?
Nós gostaríamos que você estivesse com menas pendências para resolver.,incorrect,Nós gostaríamos que você estivesse com menos pendências para resolver.
Preciso marcar um horário no cabeleleiro.,incorrect,Preciso marcar um horário no cabeleireiro.
"Nenhum excesso faz bem, é melhor sempre buscar pelo equilíbrio.",correct,"Nenhum excesso faz bem, é melhor sempre buscar pelo equilíbrio."
"Não precisa assinar, pode fazer apenas uma rubrica.",correct,"Não precisa assinar, pode fazer apenas uma rubrica."
Toda regra tem sua exeção.,incorrect,Toda regra tem sua exceção.
O vidro do carro estava tão embaçado que não era possível enxergar nada ao redor.,correct,O vidro do carro estava tão embaçado que não era possível enxergar nada ao redor.
Amanhã é dia de excursão a Pinacoteca de São Paulo.,incorrect,Amanhã é dia de excursão à Pinacoteca de São Paulo.
Eu tenho pavor de largatixa!,incorrect,Eu tenho pavor de lagartixa!
"Minha tia tem uma casa cheia de bichos, com dois cachorros, cinco gatos e um periquito.",correct,"Minha tia tem uma casa cheia de bichos, com dois cachorros, cinco gatos e um periquito."
O muro do prédio onde moro amanheceu todo pixado.,incorrect,O muro do prédio onde moro amanheceu todo pichado.
Bons amigos sempre estão prontos para oferecer bons conselhos.,correct,Bons amigos sempre estão prontos para oferecer bons conselhos.
Nomeie um membro daquela família que não seja um filântropo nato.,incorrect,Nomeie um membro daquela família que não seja um filantropo nato.
Os trabalhadores foram orientados por um excelente advogado.,correct,Os trabalhadores foram orientados por um excelente advogado.
Estou esperando a segunda temporada daquela peça de teatro estrear.,correct,Estou esperando a segunda temporada daquela peça de teatro estrear.
Aprendi uma nova técnica para fazer o desenho da minha sobrancelha.,correct,Aprendi uma nova técnica para fazer o desenho da minha sobrancelha.
No próximo mês não posso ter nenhum gasto supérfulo.,incorrect,No próximo mês não posso ter nenhum gasto supérfluo.
"O feriado veio em ótima hora, estou mesmo precisando descansar um pouco.",correct,"O feriado veio em ótima hora, estou mesmo precisando descansar um pouco."
Carros populares costumam ser os mais vizados por assaltantes.,incorrect,Carros populares costumam ser os mais visados por assaltantes.
Não consigo enxergar através de um vidro tão sujo como esse.,correct,Não consigo enxergar através de um vidro tão sujo como esse.
O senhor enxeu o balde de água.,incorrect,O senhor encheu o balde de água.
"Depois de cair no chão, a comida não tinha mais jeito.",correct,"Depois de cair no chão, a comida não tinha mais jeito."
Esse show foi sensassional.,incorrect,Esse show foi sensacional.
Adoro tomar iogurte no café da manhã.,correct,Adoro tomar iogurte no café da manhã.
O camafeu dessa confeitaria não está à altura daquele preparado pela minha mãe.,correct,O camafeu dessa confeitaria não está à altura daquele preparado pela minha mãe.
"As obras daquele diretor são empactantes, são filmes que nos fazem refletir de verdade.",incorrect,"As obras daquele diretor são impactantes, são filmes que nos fazem refletir de verdade."
É melhor providenciar uma caçamba para dar conta de todo o entulho da reforma.,correct,É melhor providenciar uma caçamba para dar conta de todo o entulho da reforma.
"Corri meia maratona hoje, estou exausta!",correct,"Corri meia maratona hoje, estou exausta!"
Gostaria de estar tomando uma água de coco bem gelada na praia agora.,correct,Gostaria de estar tomando uma água de coco bem gelada na praia agora.
"Sinto muito pelo encômodo, isso não irá se repetir.",incorrect,"Sinto muito pelo incômodo, isso não irá se repetir."
É muito fácil enxergar a solução do problema quando não estamos envolvidos nele.,correct,É muito fácil enxergar a solução do problema quando não estamos envolvidos nele.
As palavras do discurso se referiam àqueles que tinham feito a denúncia.,correct,As palavras do discurso se referiam àqueles que tinham feito a denúncia.
Foi muita coincidência encontrar minha professora durante as férias.,correct,Foi muita coincidência encontrar minha professora durante as férias.
"Os lutadores se digladiaram no ringue, mostrando como todo o treino realmente valeu a pena.",correct,"Os lutadores se digladiaram no ringue, mostrando como todo o treino realmente valeu a pena."
Não consegui visualizar a imagem que você enviou.,correct,Não consegui visualizar a imagem que você enviou.
O médico solicitou um exame de imagem da caixa torácica do paciente.,correct,O médico solicitou um exame de imagem da caixa torácica do paciente.

